Discrimination on the Grassmann Manifold: Fundamental Limits of Subspace Classifiers

We present fundamental limits on the reliable classification of linear and affine subspaces from noisy, linear features. Drawing an analogy between discrimination among subspaces and communication over vector wireless channels, we propose two Shannon-inspired measures to characterize asymptotic classifier performance. First, we define the classification capacity, which characterizes necessary and sufficient conditions for the misclassification probability to vanish as the signal dimension, the number of features, and the number of subspaces to be discerned all approach infinity. Second, we define the diversity-discrimination tradeoff which, by analogy with the diversity-multiplexing tradeoff of fading vector channels, characterizes relationships between the number of discernible subspaces and the misclassification probability as the noise power approaches zero. We derive upper and lower bounds on these measures which are tight in many regimes. Numerical results, including a face recognition application, validate the results in practice.

==> plots/affine210.5.dat <==
0.000000 	 4.338000e-01
8.333333 	 3.602000e-01
16.666667 	 3.122000e-01
25.000000 	 2.067000e-01
33.333333 	 1.425000e-01
41.666667 	 1.043000e-01
50.000000 	 6.800000e-02


==> plots/affine210.9.dat <==
0.000000 	 4.431000e-01
8.333333 	 3.504000e-01
16.666667 	 5.175000e-01
25.000000 	 5.398000e-01
33.333333 	 5.376000e-01
41.666667 	 5.123000e-01
50.000000 	 4.554000e-01


==> plots/affine210.dat <==
0.000000 	 4.403000e-01
8.333333 	 3.574000e-01
16.666667 	 2.093000e-01
25.000000 	 8.190000e-02
33.333333 	 3.160000e-02
41.666667 	 1.280000e-02
50.000000 	 4.300000e-03


==> plots/affine211.1.dat <==
0.000000 	 4.051000e-01
7.142857 	 4.284300e-01
14.285714 	 5.941800e-01
21.428571 	 6.091200e-01
28.571429 	 5.429500e-01
35.714286 	 6.902100e-01
42.857143 	 6.475200e-01
50.000000 	 7.938600e-01


==> plots/face.dat <==
1.000000 	 2
2.000000 	 2
3.000000 	 2
4.000000 	 2
5.000000 	 2
6.000000 	 6
7.000000 	 7
8.000000 	 9
9.000000 	 9
10.000000 	 15
11.000000 	 19
12.000000 	 22
13.000000 	 29
14.000000 	 36
15.000000 	 38
16.000000 	 38
17.000000 	 38
18.000000 	 38
19.000000 	 38
20.000000 	 38


==> plots/hidden310.75.dat <==
20.000000 	 2.678000e-01
25.000000 	 2.099000e-01
30.000000 	 1.568000e-01
35.000000 	 1.226000e-01
40.000000 	 8.790000e-02
45.000000 	 6.000000e-02
50.000000 	 3.940000e-02


==> plots/hidden310.dat <==
20.000000 	 1.230000e-01
25.000000 	 7.520000e-02
30.000000 	 4.840000e-02
35.000000 	 2.510000e-02
40.000000 	 1.640000e-02
45.000000 	 8.700000e-03
50.000000 	 4.900000e-03


==> plots/hidden311.5.dat <==
20.000000 	 5.051000e-01
25.000000 	 4.622000e-01
30.000000 	 4.262000e-01
35.000000 	 3.893000e-01
40.000000 	 3.541000e-01
45.000000 	 3.182000e-01
50.000000 	 2.823000e-01


==> plots/hidden311.8.dat <==
20.000000 	 5.963000e-01
25.000000 	 5.884000e-01
30.000000 	 5.735000e-01
35.000000 	 5.566000e-01
40.000000 	 5.337000e-01
45.000000 	 5.202000e-01
50.000000 	 5.017000e-01


==> plots/linear310.75.dat <==
20.000000 	 2.041000e-01
25.000000 	 1.565000e-01
30.000000 	 1.167000e-01
35.000000 	 8.590000e-02
40.000000 	 6.290000e-02
45.000000 	 4.500000e-02
50.000000 	 3.260000e-02


==> plots/linear310.dat <==
20.000000 	 9.400000e-02
25.000000 	 5.830000e-02
30.000000 	 3.350000e-02
35.000000 	 1.990000e-02
40.000000 	 1.100000e-02
45.000000 	 5.600000e-03
50.000000 	 3.100000e-03


==> plots/linear311.5.dat <==
20.000000 	 4.037000e-01
25.000000 	 3.665000e-01
30.000000 	 3.405000e-01
35.000000 	 3.066000e-01
40.000000 	 2.740000e-01
45.000000 	 2.459000e-01
50.000000 	 2.232000e-01


==> plots/linear311.8.dat <==
20.000000 	 4.434000e-01
24.285714 	 4.867000e-01
28.571429 	 4.713000e-01
32.857143 	 4.631000e-01
37.142857 	 4.493000e-01
41.428571 	 4.436000e-01
45.714286 	 4.321000e-01
50.000000 	 4.138000e-01


==> plots/linear320.5.dat <==
20.000000 	 1.555200e-01
25.000000 	 1.351700e-01
30.000000 	 1.263200e-01
35.000000 	 9.223000e-02
40.000000 	 7.865000e-02
45.000000 	 6.063000e-02
50.000000 	 4.953000e-02


==> plots/linear320.9.dat <==
20.000000 	 3.406300e-01
25.000000 	 3.322000e-01
30.000000 	 3.260200e-01
35.000000 	 3.244200e-01
40.000000 	 3.104700e-01
45.000000 	 3.023100e-01
50.000000 	 2.931900e-01


==> plots/linear320.dat <==
20.000000 	 9.233000e-02
25.000000 	 5.518000e-02
30.000000 	 3.210000e-02
35.000000 	 1.870000e-02
40.000000 	 1.072000e-02
45.000000 	 6.350000e-03
50.000000 	 3.610000e-03

